Temperature Schedules for Self-Supervised Contrastive Methods on Long-Tail Data

Most approaches for self-supervised learning (SSL) are optimised on curated balanced datasets, e.g. ImageNet, despite the fact that natural data usually exhibits long-tail distributions. In this paper, we analyse the behaviour of one of the most popular variants of SSL, i.e. contrastive methods, on long-tail data. In particular, we investigate the role of the temperature parameter $\tau$ in the contrastive loss, by analysing the loss through the lens of average distance maximisation, and find that a large $\tau$ emphasises group-wise discrimination, whereas a small $\tau$ leads to a higher degree of instance discrimination. While $\tau$ has thus far been treated exclusively as a constant hyperparameter, in this work, we propose to employ a dynamic $\tau$ and show that a simple cosine schedule can yield significant improvements in the learnt representations. Such a schedule results in a constant `task switching' between an emphasis on instance discrimination and group-wise discrimination and thereby ensures that the model learns both group-wise features, as well as instance-specific details. Since frequent classes benefit from the former, while infrequent classes require the latter, we find this method to consistently improve separation between the classes in long-tail data without any additional computational cost.

==> iclr2023/claimsAndContributions.txt <==

Claims
1. While the phenomenon that small $\tau$ lead to uniformly distributed representations in the embedding space has an intuitive explanation (see, e.g., Wang 2021 or Wang 2020), the fact that large tau leads to semantic clusters is much more poorly understood.
2. We claim that this phenomenon can be explained when analysing the loss through the lens of average margin maximisation: since "easily separable samples" will continue to contribute significantly to the loss for a wide range of angles and outnumber "hard negatives" (not so easily separable samples), they will dominate the learning dynamics. 
3. As a result, the model will be biased to learn easy patterns and not learn to represent "hard patterns", i.e., instance-specific, fine-grained information (as e.g., described in Robinson et al. 2021). As such, $\tau$ can be used to trade off instance-discrimination (hard features) versus group-wise discrimination (easy features).
4. In long-tailed distributions, rare classes will suffer most from this, as they effectively only have few instances in the data set and should not be grouped with head classes. On the other hand, just using small tau to emphasise instance-discrimination will hurt the semantic structure.

7. Result claims. @Anna, you have the best overview? :) 



Contributions
5. (rather contribution?) When training with supervision (head: large tau, tail: small tau), we can indeed significantly improve the KNN results.
6. (rather contribution?) Since we do not have supervision (see previous point) in SSL, we propose to force the model to learn both hard and easy features by alternating between these two tasks.

Results
